Nonlinear Two-Track Model of a Semitrailer with Experimental Validation of Lateral and Vertical Tire Forces

As part of the automation of commercial vehicles, the number of assistance systems in this field is continuously increasing. The semitrailer plays an important role for the vehicles driving dynamics due to its highly varying loads and the large proportion to the total mass of the truck-semitrailer, especially when it is fully loaded. To create a basis for further development of assistance systems for the semitrailer, this paper presents a two-track model which includes the lateral and roll dynamics of the semitrailer. This enables the future development of observer and filter-based estimation of vehicle states and parameters, which are impossible or very difficult to measure. For offline identification of the unknown model parameters, a Particle-Swarm-Optimization (PSO) algorithm will be used. The validation of the model is based on measurements from a test vehicle. The focus is on the lateral and vertical tire forces of the semitrailer, which are measured at the test vehicle using strain gauges.

==> Images/content/dataFileList.dat <==
data1.dat
masterPage.dat
page1.dat
